Numerical modelling of Auriga's Wheel - a new ring galaxy

We model the formation of Auriga's Wheel - a recently discovered collisional ring galaxy. Auriga's Wheel has a number of interesting features including a bridge of stars linking the neighbouring elliptical to the ring galaxy, and evidence for components of expansion and rotation within the ring. Using N-body/SPH modelling, we study collisions between an elliptical galaxy and a late-type disk galaxy. A near direct collision, with a mildy inclined disk, is found to reasonably reproduce the general system morphology ~50 Myr following the collision. The collision must have a relatively low velocity (initially ~150 km s^{-1}) in order to form the observed bridge, and simultaneously match the galaxies separation. Our best-match model suggests the total disk galaxy is ~5 times more massive than the elliptical. We find that the velocity of expansion of the ring is sensitive to the mass of the elliptical, while insensitive to the encounter velocity. We evolve our simulation beyond the current epoch to study the future destiny of the galaxy pair. In our model, the nucleus moves further away from the plane of the ring in the direction of the stellar bridge. The nucleus eventually merges with the elliptical galaxy ~100 Myr after the present time. The ring continues to expand for ~200 Myr before collapsing back. The low initial relative velocity of the two galaxies will eventually result in a complete merger.

==> lettered.txt <==
Dear Editor

We would like to re-submit our manuscript with the title

Numerical modelling of Auriga's Wheel - a new ring galaxy

by

R. Smith, R. R. Lane, B. C. Conn, M. Fellhauer

to MNRAS and would be grateful if you would consider our paper for publication.

I request that all figures are published in black and white (including the colour figures), and that the colour figures are only available in colour in the online version.

Best regards,

Rory Smith



contact information:

 Rory Smith

 Departamento de Astronomia
 Universidad de Concepcion
 Casilla 160-C
 Concepcion
 Chile

 phone : + 56 - (0) 41 - 220 4240
 fax   : + 56 - (0) 41 - 224 4520

 e-mail: rsmith@astro-udec.cl






